Hadronization mechanisms (via heavy-flavour hadrons): Experiment

The formation of hadrons is a fundamental process in nature that can be investigated at particle colliders. Given their large mass, heavy quarks (charm and beauty) are produced only in initial hard-scatterings, prior to hadronisation, which determines instead the relative abundances and the kinematics of the various heavy-flavour hadron species. As several recent findings demonstrate, with \ee collisions as a "vacuum-like" reference at one extreme, and central AA as a dense, extended-size system characterised by flow and local equilibrium at the opposite extreme, different collision systems offer a lever arm that can be exploited to probe with a range of heavy-flavour hadron species the onset of various hadronisation processes. In these proceedings, a selection of the experimental results related to heavy-flavour hadronisation shown for the first time at the Hard Probes 2023 conference is presented together with some of the most important ones of the last years. The focus is on open-heavy flavour measurements. The comparison with model predictions and connections among the results in \ee, proton--proton, proton--nucleus, nucleus--nucleus collisions are discussed.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

